How Universal Polynomial Bases Enhance Spectral Graph Neural Networks: Heterophily, Over-smoothing, and Over-squashing

Spectral Graph Neural Networks (GNNs), alternatively known as graph filters, have gained increasing prevalence for heterophily graphs. Optimal graph filters rely on Laplacian eigendecomposition for Fourier transform. In an attempt to avert prohibitive computations, numerous polynomial filters have been proposed. However, polynomials in the majority of these filters are predefined and remain fixed across different graphs, failing to accommodate the varying degrees of heterophily. Addressing this gap, we demystify the intrinsic correlation between the spectral property of desired polynomial bases and the heterophily degrees via thorough theoretical analyses. Subsequently, we develop a novel adaptive heterophily basis wherein the basis vectors mutually form angles reflecting the heterophily degree of the graph. We integrate this heterophily basis with the homophily basis to construct a universal polynomial basis UniBasis, which devises a polynomial filter based graph neural network - UniFilter. It optimizes the convolution and propagation in GNN, thus effectively limiting over-smoothing and alleviating over-squashing. Our extensive experiments, conducted on a diverse range of real-world and synthetic datasets with varying degrees of heterophily, support the superiority of UniFilter. These results not only demonstrate the universality of UniBasis but also highlight its proficiency in graph explanation.

==> cora10.txt <==
x y
0   7.128954321391438
1   5.672045918186072
2   4.288300651531362
3   3.3974101178921963
4   2.6663721390759703
5   2.1661296490476665
6   1.7625574866026048
7   1.467696521867825
8   1.2300963317993394
9   1.0476046365873681
10   0.9003218609580944
11   0.7833556408958627
12   0.6879482400390752
13   0.6106560257522314
14   0.5465563823649995
15   0.49398844601507313
16   0.44972801872492424
17   0.413008157059394
18   0.38167255450279336
19   0.35528928346937255
20   0.33246933711339327
21   0.3128786899806452
22   0.2957127633617584
23   0.28063567736253087
24   0.2672813888305071
25   0.255282033061779
26   0.2445672724744659
27   0.23475535298858613
28   0.22593402105822485
29   0.21775281960095214
30   0.21034143573052477
31   0.20342771350343827
32   0.19710346824975544
33   0.1912039172759709
34   0.1857436955675556
35   0.1806698337889761
36   0.17591426653085165
37   0.1715194050006145
38   0.1673511523419808
39   0.1635183033993992
40   0.15984819561939864
41   0.1564830401630444
42   0.1532407245593861
43   0.15026707333207245
44   0.14739470008235875
45   0.14475117394477252
46   0.14219948426548137
47   0.13983675132714138
48   0.13756292696913677
49   0.13544122521222904
50   0.13340790291699864
51   0.13149500041997178
52   0.1296697664428642
53   0.1279392926235402
54   0.12629438994212655
55   0.12472454527658537
56   0.12323647954699744
57   0.1218090437540796
58   0.12045812499805275
59   0.11915773287446554
60   0.11792753295045666
61   0.1167411235037071
62   0.11561799889477697
63   0.11453434298094513
64   0.11350692478663237
65   0.11251631086638805
66   0.11157510008809322
67   0.11066901575638774
68   0.10980600710531684
69   0.10897693649609495
70   0.10818528843212637
71   0.10742651601946039
72   0.10670027689816144
73   0.1060057560346817
74   0.10533962098679016
75   0.1047038587512081
76   0.10409301675702985
77   0.10351097731114996
78   0.10295097199146833
79   0.10241801269239159
80   0.10190467173185105
81   0.10141649835331785
82   0.10094589732035253
83   0.10049853141052272
84   0.10006697070708238
85   0.09965672486435327
86   0.09926075000352108
87   0.09888422597974052
88   0.09852061109057565
89   0.09817468687305102
90   0.09784046690202679
91   0.09752228230114802
92   0.09721473536235582
93   0.096921701413654
94   0.09663834591209715
95   0.09636811690542714
96   0.09610670697140979
97   0.09585717269850039
98   0.09561568516154131
99   0.09538494377685666
100   0.0951615628337577

==> cora2.txt <==
x y
0   7.128954321391438
1   5.259353907001258
2   5.950651932072749
3   5.4998897769695585
4   5.423521741374256
5   5.339366406062167
6   5.577739811699709
7   5.330465721496574
8   5.484316081145441
9   5.325979602909809
10   5.531401442329268
11   5.290264766153475
12   5.432499726213079
13   5.345038981956535
14   5.46744575065995
15   5.285822830929514
16   5.435315952073807
17   5.356297894233799
18   5.448019985999592
19   5.330571520146488
20   5.41200486245113
21   5.378145607467467
22   5.4522022453891585
23   5.3021719714780735
24   5.442809837050999
25   5.359494134634812
26   5.445943178934347
27   5.362459160861392
28   5.441206824605627
29   5.38950644324502
30   5.482569868196719
31   5.380911568144499
32   5.457672405194812
33   5.420343938341013
34   5.492042069284213
35   5.371225909660466
36   5.477183001859546
37   5.423897115887872
38   5.451507832567924
39   5.401167102270584
40   5.465840202890722
41   5.399854142618619
42   5.479757598292383
43   5.3826063221254214
44   5.453401363126228
45   5.431001419371112
46   5.457836988887594
47   5.3993235275240545
48   5.48614053641535
49   5.429447083486657
50   5.487906298708827
51   5.452723360068846
52   5.495324208408837
53   5.462652718341047
54   5.509695268501001
55   5.461970068458634
56   5.507983297212897
57   5.493196550569766
58   5.501153192028219
59   5.465935831982283
60   5.510795486818269
61   5.480820964450821
62   5.488808636823024
63   5.472969039746131
64   5.488720064604892
65   5.471648574024479
66   5.499092543705439
67   5.454900025874932
68   5.491521928252177
69   5.478674341379414
70   5.484360240050996
71   5.460987062900684
72   5.50113992266434
73   5.48763553143388
74   5.495916248360778
75   5.485782468113744
76   5.503369010119432
77   5.504024253898486
78   5.510302694876198
79   5.497684525455169
80   5.511368827081798
81   5.5078143182875205
82   5.51252578519167
83   5.47957914551446
84   5.520488950200747
85   5.485708917454994
86   5.507207193494583
87   5.495096277204238
88   5.500928690552261
89   5.501184647225106
90   5.501892958063046
91   5.473541532057233
92   5.498468280688594
93   5.494871697692162
94   5.491727358318802
95   5.502503455219847
96   5.494991000647218
97   5.490421252023076
98   5.49059998768228
99   5.484284137669401
100   5.4931585887329

==> cora4.txt <==
x   y
0   7.128954321391438
1   3.81094888340011
2   5.836443165801121
3   4.494548923890002
4   5.143425539756047
5   4.1235883348399405
6   4.80481546947716
7   4.167617959888666
8   4.582801453203958
9   4.211000993940254
10   4.508754667354325
11   4.206221541280021
12   4.397367617489688
13   4.263736252820439
14   4.392143978757952
15   4.223161855628869
16   4.3475121671851875
17   4.2730615994412995
18   4.349514826144926
19   4.25544092264908
20   4.31531973887196
21   4.294608050841193
22   4.340978433094117
23   4.242042482843734
24   4.327354561171041
25   4.283702039250792
26   4.32798706748242
27   4.279591418108591
28   4.321465279499252
29   4.296247436416958
30   4.3499279423838235
31   4.287621323874304
32   4.325234997655148
33   4.32442025872477
34   4.352641255368136
35   4.280038789145768
36   4.343614591142968
37   4.326335957636711
38   4.331178177277661
39   4.300700718028567
40   4.341192323729222
41   4.3068830055757354
42   4.347293862827777
43   4.292912166475909
44   4.330232350299628
45   4.326477877098807
46   4.336059588644047
47   4.296712157170603
48   4.35011773031159
49   4.322894568215288
50   4.347437884447535
51   4.327403229603538
52   4.350065283977373
53   4.33207032345917
54   4.357804636403243
55   4.325430488448317
56   4.352154750909906
57   4.351660892989923
58   4.349348408142455
59   4.331931431288462
60   4.358761922444349
61   4.345218904997603
62   4.345527457282068
63   4.342751205335884
64   4.348199198562732
65   4.34565332841829
66   4.358939971479496
67   4.33614841290438
68   4.35245814436971
69   4.360786062962684
70   4.350494112197074
71   4.3386970015597734
72   4.362480233021112
73   4.36207765357087
74   4.355973106381546
75   4.352413727286285
76   4.363455570066423
77   4.364847652199465
78   4.36349689673259
79   4.357607773881138
80   4.363668088332817
81   4.37198796928156
82   4.362436725861492
83   4.352152554574331
84   4.371689681947864
85   4.354327223282704
86   4.361922041799237
87   4.36369394792969
88   4.359667731247578
89   4.369257776584498
90   4.363008064068525
91   4.352789069553347
92   4.3617446426471576
93   4.3684593298752645
94   4.3526629929043175
95   4.369989798255631
96   4.359418793191575
97   4.362090553973103
98   4.356717236019478
99   4.359617674587749
100   4.358323068980715

==> cora8.txt <==
x y
0   7.128954321391438
1   4.234359573524162
2   4.724992617518799
3   2.7894885716573574
4   3.2202858811076824
5   1.9252519587903638
6   2.37309063600588
7   1.559498383732732
8   1.8645554782358693
9   1.3275956808291052
10   1.5458260432024056
11   1.1778963342799003
12   1.3377292766307822
13   1.0781772428428764
14   1.1978111047106352
15   1.0086502855359807
16   1.1006134143860886
17   0.9594938124587991
18   1.031609444264374
19   0.9235256346933132
20   0.9812729232032134
21   0.8961162642737018
22   0.9435686357061095
23   0.8740733360094161
24   0.914272780266008
25   0.8565511303281248
26   0.8909853437511382
27   0.8423760215278168
28   0.8721806917360029
29   0.829764632913059
30   0.857094863253035
31   0.8192308705118152
32   0.8437966143479215
33   0.8102789264378583
34   0.8329554246346873
35   0.8016638335198908
36   0.8232890732488872
37   0.7951529150113138
38   0.8149743495732433
39   0.7883895745957452
40   0.8076381867826398
41   0.7827398629480566
42   0.8011303365922597
43   0.777913476341563
44   0.7954154156053386
45   0.7736966337446232
46   0.790153006796937
47   0.7693767100700921
48   0.7855326380617806
49   0.7662112206386763
50   0.7812231940812586
51   0.7630447516694596
52   0.7773649530583012
53   0.7600838794948401
54   0.7740462146752805
55   0.757348880969885
56   0.7708324394444607
57   0.7549650845421035
58   0.7678821035496871
59   0.7525695511093181
60   0.7652384568821567
61   0.7504627215268371
62   0.762758407819688
63   0.7486414180352835
64   0.7605440949881508
65   0.7468337115176734
66   0.758549239639715
67   0.7450567667762512
68   0.7564237696945135
69   0.7439444120698472
70   0.7546598306812007
71   0.7421965890905845
72   0.7529723643975856
73   0.7410650178441811
74   0.7514437519956103
75   0.7397185925057083
76   0.7500684655826463
77   0.738729640508428
78   0.7486461494924181
79   0.7375464172166661
80   0.7474454811398097
81   0.7367553060323607
82   0.7462382215354918
83   0.7356467467484687
84   0.745178814046803
85   0.7347924297559787
86   0.7441399451747343
87   0.7342514278791247
88   0.7432149183609701
89   0.733706507417371
90   0.7422740672866394
91   0.7329791261852886
92   0.7414330396918245
93   0.7324731742306761
94   0.7406529075887521
95   0.7319436037076752
96   0.7399764369833477
97   0.7314263590387967
98   0.7392702152679824
99   0.7310782080626851
100   0.7386749406212995

==> squirrel10.txt <==
x  y
0   143.25001552545248
1   60.134819249770935
2   19.045012194188164
3   10.096597081723061
4   5.455953774210278
5   3.613105146447767
6   2.4716092187789944
7   1.8281396872153943
8   1.414180263632873
9   1.1276575031781295
10   0.9408175191506439
11   0.7905377935470221
12   0.6908370777918446
13   0.6013802967989695
14   0.5400825166360672
15   0.4812603719355964
16   0.43900384203923104
17   0.3973444711306363
18   0.3657087824879264
19   0.3345721338787794
20   0.30950875722109283
21   0.28525647474962806
22   0.26462540794739886
23   0.24511260388411005
24   0.22773454080279776
25   0.2116528688864258
26   0.19685131244614926
27   0.18338377564245076
28   0.17071613639185876
29   0.15932678736417552
30   0.14845317482605797
31   0.1387585476577976
32   0.12939753642318044
33   0.12110240091018276
34   0.11301895856103854
35   0.10588772011695713
36   0.09888629150997072
37   0.09272863167900118
38   0.08664695413485779
39   0.08130756284213225
40   0.07601153157664035
41   0.07136310939068571
42   0.06674227694771599
43   0.06268041424610395
44   0.058643833570957815
45   0.05508328659816222
46   0.05155527761332376
47   0.0484266311595554
48   0.04534297164523393
49   0.04258950205494835
50   0.03989425687580829
51   0.037468949859486816
52   0.035112561813613906
53   0.0329754638826318
54   0.030913710061127912
55   0.029030027351561915
56   0.027223700949919053
57   0.025562648513154484
58   0.023977388946029094
59   0.022511621186401695
60   0.02111773031096557
61   0.019823150153553033
62   0.018595207615024527
63   0.01745071820125749
64   0.01636713557800501
65   0.01535444909328326
66   0.01439692637478533
67   0.013500249533680059
68   0.012653276466259295
69   0.011858990589165518
70   0.011109365529378157
71   0.010405703664460218
72   0.009742115900532396
73   0.009118884259452923
74   0.008531583014394885
75   0.00797988973595703
76   0.007460405337630296
77   0.006972461485481048
78   0.00651337378667379
79   0.0060822963540107175
80   0.005677066600708504
81   0.005296752679368864
82   0.004939574037943135
83   0.004604576396550824
84   0.004290262474346394
85   0.003995700336487081
86   0.003719606286802304
87   0.0034610886733759507
88   0.003219034749943134
89   0.0029926041374368512
90   0.0027808222650083816
91   0.0025829067383841575
92   0.002397998666958532
93   0.0022253746096500553
94   0.0020642722386604475
95   0.0019140300203419303
96   0.0017739689382372393
97   0.0016434852191050482
98   0.0015219761789338796
99   0.0014088939215816864
100   0.0013036998355321274

==> squirrel2.txt <==
x y
0   143.25001552545248
1   61.8234287432083
2   84.7276866530995
3   67.27545182881731
4   53.99304301966987
5   42.489940102973684
6   32.95104696508443
7   36.855764737459424
8   37.80237694204132
9   29.53265989472545
10   32.07139794957437
11   31.012155781624717
12   32.374769889451066
13   31.11565048842975
14   31.52845254306117
15   35.85803446351493
16   32.48702011275102
17   35.034238250887256
18   34.706701878158185
19   33.42473287704151
20   36.662386304398375
21   32.34177589648576
22   36.52062512870294
23   32.76429973182344
24   34.64959688882986
25   34.97937077833869
26   32.67080627747981
27   35.095590716839574
28   32.454587180414045
29   34.59354643524992
30   33.47070271136284
31   32.11220858750348
32   34.72345813968463
33   31.74452538016911
34   34.108936326794705
35   31.59533030941989
36   32.50553014189602
37   34.10762854491763
38   30.636520298903868
39   33.44086826284098
40   31.304633978431696
41   32.7333231965196
42   31.60173193114123
43   30.25717228155323
44   32.18966166400771
45   29.82171046967367
46   29.458201922255693
47   28.80562053246592
48   28.881180480336237
49   30.151864761050888
50   27.413788778541907
51   30.894825957060498
52   29.201033117995753
53   30.58292733282169
54   29.513661562915853
55   29.80362884047067
56   32.022869026493396
57   29.986283401151745
58   31.154368048738664
59   30.935331713697646
60   31.64409885142535
61   31.231232231312223
62   30.272026742293157
63   31.949126340867906
64   31.056400598766043
65   31.415378216455903
66   30.55824385748851
67   31.288768442658153
68   31.87814093689598
69   29.556339493186506
70   31.697036187723782
71   30.47120473919289
72   32.16967612160484
73   29.830110408007595
74   30.64748306130881
75   31.213279145890812
76   30.088026122679455
77   30.417435506255305
78   29.08381123063008
79   30.383028698603837
80   28.48629737107963
81   28.202603739675148
82   28.060741697941555
83   27.26085479362867
84   27.180896224667787
85   25.701128715214665
86   27.66732716977313
87   26.71789407424263
88   27.405287560093512
89   27.276887169141464
90   28.024858445958802
91   29.1285649395632
92   28.25387370605034
93   30.53398256878314
94   30.460586169700093
95   31.271060627693966
96   30.77944623325365
97   31.284520201345956
98   32.46530564773391
99   31.195989789144516
100   31.653707755609318

==> squirrel4.txt <==
x  y
0   143.25001552545248
1   61.007742116222516
2   60.241900710571976
3   54.416840562623115
4   38.297337618328456
5   34.80093512588608
6   22.649852424992435
7   27.834599668104314
8   25.91633566898317
9   22.20945977509092
10   21.74776431543796
11   22.164695711707193
12   21.92880561409434
13   21.40442458476849
14   20.702395068985606
15   22.53647619767168
16   20.529487424672684
17   21.538723361739088
18   21.083175963600784
19   20.239360103266492
20   21.427488580037895
21   19.61866158864033
22   20.814181940198
23   19.301372434767735
24   19.828695946424673
25   19.89699773745739
26   18.786131969054697
27   19.3657620245576
28   18.485300587938948
29   19.136296707334296
30   18.542607924829145
31   17.87397408933748
32   18.6902003415661
33   17.634987234747786
34   18.06669328911292
35   17.26358521544563
36   17.562277450455806
37   18.080428497532733
38   16.79821808502081
39   17.580132644324507
40   17.10789445258424
41   17.45931495431849
42   16.983716017824992
43   16.53891561764215
44   17.163985669419667
45   16.48679516588223
46   16.25988760602426
47   16.137105388852017
48   16.28370117126445
49   16.583566166999216
50   15.590014152317092
51   16.71387983061092
52   16.157623973722664
53   16.4359049887944
54   16.04196804008824
55   16.079404829274377
56   16.768515605278065
57   16.05615349728775
58   16.290285023186815
59   16.345644531532503
60   16.542499773753484
61   16.30579203253591
62   16.04203118918234
63   16.518259837463074
64   16.299535262668243
65   16.27498811369098
66   16.060625430143308
67   16.400510547525354
68   16.58536565483923
69   15.844320220208722
70   16.464719107913258
71   16.206265374245874
72   16.68036619478931
73   15.919731995363065
74   16.15017296561225
75   16.363658384813125
76   15.953339461521088
77   15.963735676766982
78   15.694932583180218
79   16.050782429902995
80   15.493459400589105
81   15.331386352871803
82   15.411098396815499
83   15.24125827942637
84   15.153309917894534
85   14.72401815124422
86   15.41528666884238
87   15.139277758127214
88   15.256293462122768
89   15.252620147995604
90   15.511088074793552
91   15.815475222220273
92   15.457770814293216
93   16.162314846235613
94   16.1811067004235
95   16.31624230809541
96   16.081654004989254
97   16.254493502263887
98   16.547175772443172
99   16.201323092270048
100   16.234950992409004

==> squirrel8.txt <==
x  y
0   143.25001552545248
1   60.08985607958978
2   22.803759222214143
3   18.604686221269734
4   9.87687658726781
5   9.479588996916382
6   6.089532454057955
7   6.313504371406036
8   4.969947735584826
9   4.851097482467576
10   4.118558058033399
11   4.054309073740462
12   3.6237723509284745
13   3.5351392240850577
14   3.2467679736851256
15   3.175453156558886
16   2.9682484024851505
17   2.898676545440505
18   2.7497715895110075
19   2.685294146931502
20   2.5733627243456985
21   2.5167652425396088
22   2.4257890221308243
23   2.3795561548773616
24   2.3043308258694752
25   2.2669314240334018
26   2.2041595885869523
27   2.1720416074891227
28   2.1214712111035507
29   2.0936001113818867
30   2.05283474938171
31   2.0282166796507566
32   1.9957513986199678
33   1.9752808910026216
34   1.9480778986137797
35   1.932254569359475
36   1.9104924618438457
37   1.8986886794162814
38   1.880954735014613
39   1.8717355034947463
40   1.8591342924198477
41   1.8522500216025448
42   1.8434126826877524
43   1.8389480001934928
44   1.833495095892122
45   1.8313571547630996
46   1.8277756711819193
47   1.8278179680339128
48   1.8268718787722202
49   1.8288464446960477
50   1.8297077146784217
51   1.8332810494210963
52   1.8361103008248092
53   1.8405672342776322
54   1.844905552743012
55   1.8504462784867
56   1.8559818117473303
57   1.8621536081771364
58   1.868446889655402
59   1.875616652846098
60   1.8826772684116098
61   1.8902039593203135
62   1.8975490251983833
63   1.905706797144734
64   1.913310066956639
65   1.921534738380155
66   1.9295190812012295
67   1.9378973753270359
68   1.9462384860959316
69   1.9542203162092513
70   1.9625505549703475
71   1.9706756608272427
72   1.9788249446348172
73   1.986677773378679
74   1.99459780150265
75   2.0025701257348336
76   2.0099995479640285
77   2.017732515943076
78   2.0251824830605782
79   2.032623902542638
80   2.039726566946291
81   2.0465972102458467
82   2.053725348171636
83   2.06051347738606
84   2.067228842143135
85   2.073463569839047
86   2.080007789644192
87   2.086026541731816
88   2.0919692688436053
89   2.0977993036806386
90   2.1034744512393653
91   2.1091174335960443
92   2.1144196885305715
93   2.1198236888789754
94   2.1248657813478964
95   2.129690415735277
96   2.134351376597231
97   2.138830115685919
98   2.143291275634621
99   2.1473177182745524
100   2.151350706903488
